Efficient implementation of modern entropy stable and kinetic energy preserving discontinuous Galerkin methods for conservation laws

Many modern discontinuous Galerkin (DG) methods for conservation laws make use of summation by parts operators and flux differencing to achieve kinetic energy preservation or entropy stability. While these techniques increase the robustness of DG methods significantly, they are also computationally more demanding than standard weak form nodal DG methods. We present several implementation techniques to improve the efficiency of flux differencing DG methods that use tensor product quadrilateral or hexahedral elements, in 2D or 3D respectively. Focus is mostly given to CPUs and DG methods for the compressible Euler equations, although these techniques are generally also useful for other physical systems including the compressible Navier-Stokes and magnetohydrodynamics equations. We present results using two open source codes, Trixi.jl written in Julia and FLUXO written in Fortran, to demonstrate that our proposed implementation techniques are applicable to different code bases and programming languages.

==> code/Cartesian_vs_curved/pids_2D_flux_ranocha.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	1.008298448709989e-7	1.9090250395092085e-10	1.1281642435844371e-7	7.584339177191695e-10	1.1927547469991723e-7	1.599672853207588e-10
4.0	1.1998236561810156e-7	7.925127228426555e-10	1.3360923399558502e-7	1.7275038850532432e-10	1.3876913107064018e-7	2.135905411023893e-10
5.0	1.4011173791237432e-7	6.087552530773981e-10	1.5684502065703948e-7	1.3978828988891862e-9	1.5962304543782196e-7	8.510738445833454e-11
6.0	1.6102503575933687e-7	2.4225056875574807e-10	1.7955540177163584e-7	1.212770794400629e-9	1.8198882717822228e-7	3.16799172969285e-10
7.0	1.8597073998861757e-7	1.3603235797986714e-9	2.035783095336645e-7	4.230484437132681e-10	2.0534877929687503e-7	2.912451173614751e-10
8.0	1.976001542358216e-7	1.785924633217291e-10	2.1644559980786525e-7	2.5356923164478813e-10	2.1872423367536043e-7	4.708645248821601e-10
9.0	2.1367513548565124e-7	6.799471889438935e-10	2.3611267839403977e-7	5.009388117537019e-10	2.3722300993377485e-7	4.464611257323913e-10
10.0	2.368910441523909e-7	1.6270065449348419e-10	2.5296095200955974e-7	4.2578201608826436e-11	2.5537880857415214e-7	2.049490870789112e-11
11.0	2.518394529812822e-7	4.923502113738191e-10	2.746861292195548e-7	1.2917933611489908e-10	2.7557408916444386e-7	2.895370266417432e-10
12.0	2.7068024809129145e-7	4.826094044644146e-10	2.9537447118650156e-7	9.030174250915567e-11	2.937974393670729e-7	1.3067668034847383e-9
13.0	2.9007930646596387e-7	6.707625922490243e-10	3.150911693091972e-7	6.713741238490795e-10	3.1604930300969724e-7	2.737585572286014e-9
14.0	3.0571495630978666e-7	6.612372608241458e-10	3.352411039980378e-7	3.244489936766967e-9	3.347073299914153e-7	8.069557600515811e-10
15.0	3.2117667546219653e-7	1.0106791178043317e-9	3.5608010962614684e-7	1.6008318620570797e-10	3.552342549237721e-7	1.0061359226233043e-9


==> code/Cartesian_vs_curved/pids_2D_flux_shima_etal.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	4.405071916390728e-8	2.3320078302684653e-10	5.0247263469232894e-8	2.8630449987548427e-10	5.6617106443156736e-8	2.615248848523221e-10
4.0	5.0561571467991175e-8	2.5310622337284822e-11	5.842959740618102e-8	2.468419532442423e-10	6.246826821192053e-8	2.8343529473087667e-10
5.0	5.724533990219524e-8	4.1804318691615495e-10	6.773000942788816e-8	1.262522230210726e-9	7.132004595137357e-8	1.9601353202472154e-9
6.0	6.468520999459386e-8	7.486944427193035e-11	7.58194979895932e-8	3.249288512121273e-10	7.823269754921837e-8	3.3181156631930123e-10
7.0	7.295557168787941e-8	1.3462628208302586e-9	8.516933313500276e-8	5.965209777564005e-10	8.759659647488963e-8	4.6368327345406753e-10
8.0	8.028914200256181e-8	1.0292822302204095e-10	9.517612308546589e-8	1.8460006948100428e-10	9.673676484615597e-8	1.7960734320992354e-10
9.0	8.843385485651214e-8	3.0175655917061095e-10	1.0589742066777043e-7	1.2636414476236148e-9	1.0717962217163356e-7	1.446835049619998e-10
10.0	1.0418751915603964e-7	6.880054118348361e-11	1.1482608750433293e-7	7.625454179146348e-10	1.1608085616094722e-7	8.708847232092446e-11
11.0	1.0680570071054086e-7	9.691227154791366e-10	1.2557345929720076e-7	6.050797955018298e-10	1.263313880649068e-7	4.074393097875167e-10
12.0	1.153878853338036e-7	6.58351493556794e-11	1.3534736132064997e-7	1.9251016595716489e-10	1.3590640184764294e-7	8.662493154020643e-11
13.0	1.2184397229918458e-7	5.86990927441111e-10	1.4583038959375145e-7	5.506401682822238e-10	1.4692732738376807e-7	1.5262172464454505e-10
14.0	1.269056385209713e-7	4.2000616805959905e-11	1.555644997853814e-7	3.014330909656511e-10	1.5682454215722346e-7	5.927855807766644e-10
15.0	1.2948766491618376e-7	5.695391127589882e-10	1.6613830852045392e-7	1.9097353460937473e-10	1.6744171746192916e-7	1.7284099477578558e-9


==> code/Cartesian_vs_curved/pids_3D_flux_ranocha.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	1.461014543209118e-7	1.6641224628352806e-10	1.6931999204521936e-7	4.1103975008097115e-11	1.7593506000847218e-7	3.262777169539265e-10
4.0	1.7248927106098236e-7	1.8893972625489344e-10	1.9899915928532007e-7	3.35920384601727e-10	2.064101205504967e-7	4.1276881658982124e-10
5.0	2.0021160823100627e-7	8.574547725907192e-10	2.3214252175568232e-7	9.393924555802158e-10	2.4043159106231737e-7	6.883858823424286e-10
6.0	2.300749480856084e-7	6.254976127667132e-10	2.682997209896849e-7	4.2411231167617005e-10	2.766743554118076e-7	5.140449997932347e-10
7.0	2.6859219081280774e-7	4.958787232096138e-9	3.1525383222971533e-7	1.2879965160601082e-9	3.222500275432932e-7	5.33340044381681e-9
8.0	3.0233837121498163e-7	1.704212789946532e-9	3.4404151957178674e-7	4.620633531685566e-10	3.5054868247676103e-7	1.123278475201436e-9
9.0	3.376924428040494e-7	6.288937470641424e-10	3.817230265969923e-7	2.5442905546477986e-10	3.878877391013038e-7	2.374736800223868e-9
10.0	3.7082826565708226e-7	9.110472018829582e-10	4.170842741463798e-7	5.001117445538712e-10	4.203624470850686e-7	4.0712238101378826e-10
11.0	3.9535019069207235e-7	2.173817306871033e-9	4.537081064118981e-7	3.6146165627709236e-10	4.605885594851797e-7	4.296062465176804e-10
12.0	4.3828500574350527e-7	2.5280113302671435e-9	5.339899263995793e-7	5.956682749631327e-9	5.188797821351342e-7	5.609789983033693e-9
13.0	4.653371152326529e-7	1.594745411688822e-10	5.628235740408206e-7	4.6132917667380596e-10	5.664163462448825e-7	3.8464433477943116e-10
14.0	4.94566373479274e-7	6.3352200542165e-11	5.947212011735039e-7	7.05450397990718e-11	6.146535111995136e-7	1.1008543977115828e-8
15.0	5.298070998547619e-7	2.562466801165819e-11	6.357075344346744e-7	5.22603370455823e-9	6.231185681795706e-7	4.3175322605509956e-9


==> code/Cartesian_vs_curved/pids_3D_flux_shima_etal.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	7.533631985224372e-8	1.9782547658746186e-10	9.610606820146506e-8	2.6105188645758485e-10	1.0208676868295565e-7	1.1521129890536683e-10
4.0	8.667761158940398e-8	2.0422520047887608e-10	1.1169497382036425e-7	1.0185357581822113e-9	1.1937726830160044e-7	6.278984690303962e-10
5.0	9.83592506721203e-8	1.257983197644722e-9	1.312327212112473e-7	2.7206233704354743e-10	1.3925533669329598e-7	7.506168330329192e-10
6.0	1.1237081271841756e-7	8.191843101112469e-10	1.5122603217374937e-7	6.132310251317824e-10	1.5876369530812564e-7	6.913864538621749e-10
7.0	1.2824219307973159e-7	3.751885219114133e-9	1.727661361475391e-7	3.1221733122538888e-9	1.819666947825855e-7	2.9628157638464966e-9
8.0	1.4233620723998979e-7	1.5857498487444e-10	1.9421530521664177e-7	1.3847418320340994e-9	2.0500880583253467e-7	6.152030249005452e-9
9.0	1.6108131027266144e-7	4.2385941149265386e-10	2.1625055392694539e-7	6.215116113608487e-10	2.2088082820691918e-7	9.314958624439896e-10
10.0	1.8094762981132235e-7	1.319367975348751e-9	2.360478259611864e-7	3.284189796444981e-10	2.4107253819364975e-7	2.614383935907753e-9
11.0	1.9226977011648093e-7	2.301472155037402e-9	2.611574485725788e-7	2.6705936501054555e-9	2.626688415791825e-7	3.3131381704809657e-9
12.0	2.1162080308979495e-7	4.653967020471915e-9	3.042051915161912e-7	3.508307899851393e-9	2.9981667942425505e-7	3.674038589882562e-9
13.0	2.219622083055409e-7	4.180046586028536e-10	3.2909855453175685e-7	1.9299678252353008e-10	3.3282226714000777e-7	3.1070116808585227e-10
14.0	2.3832513526438969e-7	5.865754999129402e-11	3.73702723937127e-7	1.2789318730503983e-8	3.567638830502412e-7	4.818038667383105e-11
15.0	2.625876444656591e-7	6.334311450760652e-11	3.634396452021652e-7	2.248213778920933e-10	3.7237234521933217e-7	5.274351894913005e-9


==> code/Gauss/Gauss_2D_flux_ranocha.dat <==
# Polydeg	SBP-mean	std	GaussSBP-mean	std
3.0	1.4402176678049117e-7	1.2317874800346683e-10	5.127313401110651e-7	7.199335607152755e-8
4.0	1.6473856318984547e-7	1.0837432809855436e-10	4.7012509685430477e-7	6.530907779032821e-9
5.0	1.9453874382971548e-7	4.313661141413835e-11	4.5310069003709836e-7	1.55764112940606e-8
6.0	2.258393586408073e-7	8.209025596543763e-11	4.5755782932378246e-7	1.2396441187483702e-8
7.0	2.448934384916529e-7	8.061646254470056e-10	4.659858103097406e-7	8.459817556525715e-9
8.0	2.5990136546820923e-7	5.399162701062198e-11	5.032172658954024e-7	8.051763476672794e-9
9.0	2.814752475165563e-7	6.239999601539814e-11	5.198445789873069e-7	4.733153242425078e-9
10.0	3.037719745429916e-7	9.156373590056453e-11	5.442478168956271e-7	5.604429141717688e-9
11.0	3.276875271626656e-7	2.635429137000855e-10	5.672592818229551e-7	2.7030073054574777e-9
12.0	3.5197276502312005e-7	6.046755737259758e-11	5.996011466538005e-7	1.964532451896825e-9
13.0	3.776432754848629e-7	3.8767722484078324e-10	6.14989328125704e-7	1.7167720315723217e-9
14.0	4.0228326992886927e-7	5.097651051956917e-10	6.469452320333579e-7	6.158937221072385e-9
15.0	4.2802818918796566e-7	1.8829962207300286e-10	6.66225565592448e-7	2.705751501142355e-9


==> code/Gauss/Gauss_2D_relative_timings.dat <==
Polydeg	time_volume	time_entropy_projection	time_surface	time_interface	other
3.0	2.0190960610777985e-7	3.4962869003690034e-8	3.754098199185117e-8	2.53542183175738e-8	2.966318803813002e-9
4.0	2.2940952751572328e-7	3.0260926886792454e-8	3.222980188679245e-8	1.9875763364779873e-8	2.3612177672956447e-9
5.0	2.1740075289351854e-7	2.6124830439814816e-8	2.4786253472222224e-8	1.6498034722222223e-8	2.2344479166666513e-9
6.0	2.2936548613396973e-7	2.4021227301404435e-8	2.2532253607088e-8	1.4050320934825544e-8	2.1668747942726034e-9
7.0	2.5203578066595204e-7	2.150841071968448e-8	1.6200940832508795e-8	1.287251457543151e-8	2.0448911695388236e-9
8.0	2.716063620866645e-7	2.313218946583637e-8	2.1406549549273943e-8	1.1408310445785974e-8	2.024223692917136e-9
9.0	2.8907132499614915e-7	2.1531191370147876e-8	1.7494829116605054e-8	1.0193706196087493e-8	2.007599064232866e-9
10.0	3.102982993858157e-7	2.107926926615579e-8	1.6744186984004128e-8	9.519599714070056e-9	2.1157677117714924e-9
11.0	3.2211367853995255e-7	1.861669146825397e-8	1.344014626110383e-8	8.371860883194384e-9	1.966852242457966e-9
12.0	3.4351834819118665e-7	2.0737475580107198e-8	1.4213099911220493e-8	7.839669514686762e-9	2.1209552738676078e-9
13.0	3.5182195608956477e-7	1.9133032351124045e-8	1.3062411197999709e-8	7.228565190114132e-9	1.931687569131598e-9
14.0	3.733146795527334e-7	1.9128545174562406e-8	1.2568235885178844e-8	6.7990080186136485e-9	2.0865757190195387e-9
15.0	3.8702533994593423e-7	1.7595510826015234e-8	1.1282051044358944e-8	6.242664859169409e-9	2.1608318586994606e-9


==> code/Gauss/Gauss_3D_flux_ranocha.dat <==
# Polydeg	SBP-mean	std	GaussSBP-mean	std
3.0	2.266065280400628e-7	2.9135246296152996e-10	6.520581352991775e-7	3.5191292177883377e-9
4.0	2.5962940057947016e-7	4.664691171598869e-10	6.221839130725718e-7	1.0162856966126944e-9
5.0	2.9908442011142284e-7	2.3024521193828486e-10	6.605009056976446e-7	6.286422539748643e-9
6.0	3.4143925687854376e-7	2.885020045275076e-10	6.745223573890295e-7	1.8417334528376121e-9
7.0	3.870077846451311e-7	3.933287013759456e-9	7.000123671020104e-7	2.6431697503187255e-9
8.0	4.2860168145339564e-7	1.0116692669088874e-9	7.593758717792071e-7	1.5299645695753108e-9
9.0	4.758067285354581e-7	2.3053358382970306e-9	8.006114731848441e-7	1.026206895119167e-9
10.0	5.213966544373285e-7	1.7462739795102422e-9	8.468276755496062e-7	4.082885478370466e-9
11.0	5.712363480663448e-7	1.533101117074806e-9	8.46185208370161e-7	2.001020409210421e-9
12.0	6.132344851134832e-7	3.6407869152098328e-9	8.458674911199272e-7	1.1772728657991769e-9
13.0	6.545324102872804e-7	5.134654329051237e-9	8.593329626161827e-7	2.3610695526341035e-10
14.0	7.048284864506683e-7	3.330419207394325e-9	8.805296558021116e-7	4.0974428859772885e-10
15.0	7.434364575655518e-7	3.0149509653540323e-9	9.053585333925209e-7	1.8750860267688657e-9


==> code/Gauss/Gauss_3D_relative_timings.dat <==
Polydeg	time_volume	time_entropy_projection	time_surface	time_interface	other
3.0	2.1350714577058232e-7	4.45656140185743e-8	2.589379000376506e-8	4.106464137801205e-8	4.962737669427703e-9
4.0	2.3712662729658795e-7	4.31433280839895e-8	2.6242522309711286e-8	3.2852267716535436e-8	4.031178477690215e-9
5.0	2.5500633192039445e-7	3.630377059283309e-8	2.2702173019881355e-8	2.7450165093394264e-8	3.557508367404167e-9
6.0	2.840445848031399e-7	3.608217023984022e-8	2.240248471132731e-8	2.4300736514021553e-8	3.581414531084659e-9
7.0	2.904761165510557e-7	2.9652239014036808e-8	1.4793156690839874e-8	2.096525977438341e-8	3.4131173217956316e-9
8.0	3.5661982130211507e-7	3.3133575245254616e-8	2.0282215718414854e-8	1.8355067646199483e-8	3.2962812335444458e-9
9.0	3.4717191926310583e-7	3.124754067754699e-8	1.876887166172107e-8	1.687556738377844e-8	3.5593536102868636e-9
10.0	3.687709183258202e-7	2.988770762897571e-8	1.869929799023291e-8	1.5285973265715003e-8	3.5073446500125114e-9
11.0	3.815269977461014e-7	2.6542135416666667e-8	1.4926930027615335e-8	1.3963326378736195e-8	3.5118554560590712e-9
12.0	4.103400815005283e-7	3.199047765831153e-8	2.024761682528891e-8	1.2956744675941741e-8	3.3352902184825034e-9
13.0	4.4506299914232617e-7	3.197826442607118e-8	1.9831928001463744e-8	1.2309464410764307e-8	3.625469572227416e-9
14.0	4.6472171655883303e-7	3.1708157522033726e-8	1.9502498921663526e-8	1.1263492553534737e-8	3.6706428753375907e-9
15.0	4.915144643012808e-7	3.055821324353435e-8	1.8227953056086966e-8	1.0752191007496796e-8	3.7086607806883847e-9


==> code/SIMD/pids_2D_flux_ranocha_turbo.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	6.407712989790288e-8	1.939951784770052e-11	6.700806817397904e-8	6.712028397267443e-11	7.410568475786425e-8	1.862759961204686e-10
4.0	6.284291832229581e-8	1.347080319223431e-10	6.630083830022076e-8	1.0393366349163302e-10	7.150230546357616e-8	1.49741915916507e-10
5.0	5.8126149934081436e-8	5.373680122707004e-11	6.187197713545499e-8	5.523404017395906e-11	6.527430593880304e-8	1.1716504431487538e-10
6.0	5.6957597732801733e-8	6.083269801533266e-11	6.014383038811553e-8	2.1123008713057424e-10	6.318489435509304e-8	2.0904377115631348e-10
7.0	5.3389871128242276e-8	5.914997860927522e-11	5.7502205241963296e-8	1.0531333114475856e-10	5.875554247723511e-8	1.2414883516142356e-10
8.0	8.352760736039572e-8	2.9998912834769425e-11	9.002954054588068e-8	9.662167863417112e-11	9.22274055167198e-8	3.79550768617254e-11
9.0	9.426801559050773e-8	6.586672170669926e-11	9.768218529249449e-8	7.701056183627037e-11	9.936901138245035e-8	9.003830008668474e-11
10.0	1.0215467048191125e-7	7.606935857339958e-11	9.821273511758159e-8	2.0128038302622674e-9	9.961981544068013e-8	9.032335318666347e-11
11.0	9.247721378119635e-8	9.159072743234844e-11	9.926229898669366e-8	8.301895692272546e-11	9.773736342017722e-8	5.134142199838618e-11
12.0	1.0240275383047925e-7	1.132422945594069e-10	9.908716136342857e-8	8.58568911030014e-11	9.998518665014302e-8	4.848296821219755e-11
13.0	1.0121585395126593e-7	7.233008437242773e-11	9.942785831841014e-8	8.446865905379723e-11	9.969755076699554e-8	9.248174873905261e-11
14.0	1.0191944444444444e-7	3.8901410993990594e-11	1.0002562864851608e-7	1.8697356989778967e-10	1.0076968843512387e-7	1.443855219744983e-10
15.0	9.328368194782182e-8	3.550326120276384e-11	9.797701973820366e-8	1.2048329580330257e-10	9.864430928682914e-8	1.8826144253023476e-10


==> code/SIMD/pids_2D_flux_ranocha_turbo_relative.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	0.6354976542895883	0.001218482038574037	0.5939566739066202	0.004037088077963414	0.6212985942357827	0.0017701186353137623
4.0	0.5237679553870606	0.0036372326800407375	0.4962294619727526	0.0010083497484984231	0.5152608862786497	0.0013391679554519414
5.0	0.4148556773339965	0.00184281035362566	0.3944784276623325	0.0035333858872970913	0.4089278321921841	0.0007657084524797886
6.0	0.3537188951035467	0.0006526091498081903	0.33495973830187703	0.0025499935531046454	0.34719106296133145	0.0012979589144991625
7.0	0.28708748016763297	0.0021239142195162296	0.2824574257133936	0.0007823923418632933	0.2861255989853807	0.00072814396583263
8.0	0.4227102336201191	0.0004111074100293224	0.41594534897359076	0.0006608496399992718	0.4216606635989295	0.0009241790617867329
9.0	0.4411744744012952	0.0014373292685942232	0.4137100386006222	0.00093637181597217	0.41888437133560963	0.0008749630908015619
10.0	0.43123061425739523	0.0004368471883437538	0.3882525517767264	0.007957242798993194	0.3900864601760971	0.0003550665947947805
11.0	0.3672070149710405	0.0008047623231671357	0.3613662592600515	0.0003467346696713963	0.3546681900193244	0.0004166172835923143
12.0	0.37831631436935215	0.0007937271186710001	0.33546284811074356	0.0003082334714312735	0.3403201432440693	0.0015226614994045913
13.0	0.3489247653835727	0.0008444841916314752	0.3155526653964781	0.0007238299199475585	0.315449361278726	0.00274801286007361
14.0	0.33338062904965493	0.000732217431763871	0.2983692257769845	0.0029410086175046565	0.30106806575675665	0.000844364367369461
15.0	0.29044351310249983	0.0009206284855947051	0.2751544303922817	0.00036026320343373843	0.27768805490899723	0.0009483908163256578


==> code/SIMD/pids_2D_flux_shima_etal_turbo.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	3.1268997913217444e-8	4.4380255359640926e-11	3.7418806912251655e-8	7.702479161236424e-12	4.3640253776903976e-8	5.336127422448035e-11
4.0	3.267592328918323e-8	8.500638846713343e-12	3.7913059602649005e-8	1.4804659016983153e-10	4.33510706401766e-8	1.6501630167117109e-10
5.0	3.026568363686535e-8	9.559311466469943e-11	3.27886181245401e-8	1.2216808334813433e-10	3.642551853384842e-8	1.5422730488667283e-10
6.0	2.9335326142046226e-8	7.668367442651923e-11	3.3708736822543586e-8	1.3591897142450727e-10	3.5286147762084966e-8	1.1280682512189565e-10
7.0	2.0024905361823952e-8	6.460835913228685e-11	2.7467810840059332e-8	2.1572817079066532e-10	2.6649918512003316e-8	4.871389474068643e-11
8.0	2.8384478136156763e-8	7.184970331686317e-11	3.947530114735781e-8	1.1199968629775389e-10	3.9100367917586465e-8	5.019567775301845e-11
9.0	3.441450634657836e-8	4.7286716926482705e-11	4.173153338852097e-8	1.1877406005886968e-10	4.22525097268212e-8	2.149824735380935e-10
10.0	4.3647778355499606e-8	5.5963484754853873e-11	4.3472963587561344e-8	3.84949703505132e-10	4.600824827139548e-8	1.4898906176110947e-10
11.0	3.191016731627116e-8	3.453493973389604e-11	4.4050322454853454e-8	2.862349845477961e-10	4.145774351545254e-8	1.9760068753049588e-10
12.0	4.3588314874864485e-8	9.04768659122087e-11	4.6981896372963936e-8	1.9891672551559735e-10	4.646460190609611e-8	2.0270766221646766e-10
13.0	4.186604042072127e-8	3.1581026977232934e-11	4.250907924635086e-8	1.9292590997765362e-10	4.322927721792359e-8	1.7926042114716025e-10
14.0	4.2344811564876144e-8	3.3389754760540836e-11	4.529909151949964e-8	7.617028411115702e-11	4.527805267353447e-8	1.5528559748131505e-10
15.0	3.942043322295806e-8	7.111861899279061e-11	4.191352619903766e-8	1.1924358891064732e-10	4.31813486263452e-8	1.6303805228696227e-10


==> code/SIMD/pids_2D_flux_shima_etal_turbo_relative.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	0.709840804116486	0.0038905472735154584	0.744693428631466	0.00424596586994513	0.77079625785395	0.0036830832341211315
4.0	0.6462600417763766	0.0003645894418655134	0.648867376906457	0.0037328492097206843	0.6939694645145312	0.004110052849509364
5.0	0.5287012652658688	0.0042065729914506494	0.4841076858176138	0.009202520853864509	0.5107332454424321	0.01420240950277647
6.0	0.45350901921007847	0.0012965022608513582	0.44459192841359046	0.0026160867049721845	0.4510409185351875	0.0023955854005863956
7.0	0.27448082303425797	0.005141882128901612	0.3225082295351524	0.0033938258011772956	0.3042346345002429	0.0017037494081340913
8.0	0.35352822845274756	0.0010031072022355838	0.41476054989033256	0.0014254530128160806	0.40419346232809433	0.0009123713625868893
9.0	0.38915533425991017	0.0014315033880189804	0.3940750693016817	0.004834286433009229	0.3942214841843682	0.0020752093047460016
10.0	0.41893480820988904	0.0006041968446492903	0.3785983179642945	0.004190500790772918	0.39634656215495695	0.0013174886546182035
11.0	0.2987683906756288	0.002730149389449996	0.3507932544137168	0.002837765144253792	0.3281666112474937	0.0018885821639021225
12.0	0.37775469018059055	0.0008131928343323685	0.3471208889079088	0.0015503904122096091	0.3418867785064678	0.0015073587615142517
13.0	0.34360370587656436	0.0016755015876444854	0.2914967131663776	0.0017209426659852026	0.2942221708355895	0.0012577589559518304
14.0	0.33367163239069647	0.0002853426713495364	0.2911917023613665	0.0007470646496177057	0.28871790123347685	0.0014735935122816891
15.0	0.3044338875712568	0.001447286438278255	0.25228092528628054	0.0007741073996060888	0.25788883010091707	0.002834534048601163


==> code/SIMD/pids_3D_flux_ranocha_turbo.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	8.932491971114878e-8	5.1438372025745844e-11	1.0147842959641885e-7	8.13607567379945e-10	1.0737809213802517e-7	2.565893630747841e-10
4.0	9.20380704263245e-8	7.155609289807889e-11	1.0542359334988963e-7	8.478890368072857e-10	1.1217352205435983e-7	3.3971242114047624e-10
5.0	8.979545982272886e-8	5.501349103046417e-10	1.060049569629042e-7	8.001537707630271e-10	1.136156449767752e-7	2.1593359635026948e-10
6.0	9.394018021559381e-8	6.880112172398564e-10	1.127394257398442e-7	4.380819900136356e-10	1.2088324969962562e-7	1.1721026600670713e-9
7.0	9.294952518555766e-8	6.149220950721667e-10	1.3487057127794684e-7	2.7350912431128585e-10	1.1822189099309724e-7	2.1100801173246797e-10
8.0	1.259089245789293e-7	1.2377392212295837e-9	1.5033080439672871e-7	8.326263968787923e-10	1.5723723490274598e-7	8.879246555053536e-10
9.0	1.3275146447554498e-7	1.7509140683248396e-10	1.599852026222751e-7	2.8244424466702677e-10	1.6122924697933914e-7	2.9650673807919604e-10
10.0	1.4883197202552213e-7	2.5382002592720646e-10	1.6777477271768437e-7	1.1668727883768245e-10	1.7113308943784386e-7	2.780212132718819e-10
11.0	1.4175482235471009e-7	1.322456861362008e-10	1.7777265449694216e-7	6.004184765549284e-9	1.7423433469114727e-7	3.550026171664532e-9
12.0	1.5737222310899446e-7	5.7750154089083086e-11	1.8084408129970218e-7	7.815198665977911e-11	1.832736960134687e-7	5.631182874409161e-11
13.0	1.6048429807839572e-7	1.7110540439466295e-9	1.9309604441435843e-7	2.6776682761383364e-9	1.867547870599872e-7	6.027606434109215e-11
14.0	1.6934263421250308e-7	2.4811679777645298e-11	1.966460646474634e-7	9.6901929287768e-11	1.994021043600789e-7	3.842855573111439e-11
15.0	2.1039862063957367e-7	1.3130194830918074e-9	2.72217999479997e-7	7.069662842777168e-11	1.9994455822719382e-7	1.1352521926710246e-10


==> code/SIMD/pids_3D_flux_ranocha_turbo_relative.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	0.6113896684077259	0.000780324400675416	0.5993292839827062	0.004807349827576921	0.6103279933678618	0.001846121523894152
4.0	0.533587218846702	0.0007167338467328055	0.529769038866822	0.004353603658121498	0.543449719205592	0.0019722464106535264
5.0	0.44850276473041417	0.0033525783813016232	0.45663739741084053	0.003910892617924777	0.4725487381869349	0.0016239201622543008
6.0	0.40830251618980995	0.003189757354459071	0.42019956384590723	0.0017627420815846404	0.4369152663957619	0.004313470412186486
7.0	0.34606190486877475	0.00678685189455838	0.42781580266301406	0.001951353241400921	0.366863866217093	0.006106987310960421
8.0	0.4164503634551901	0.0047191492874244555	0.43695541335777965	0.002490269066416203	0.44854607294999527	0.0029123339731320593
9.0	0.39311351883754125	0.0008971147038797654	0.41911331377758615	0.000790896603512691	0.4156595600389195	0.002657092972872216
10.0	0.40135012837223205	0.0012003155158852778	0.4022562899573676	0.000557597432184831	0.4071084147133907	0.0007699940099648769
11.0	0.3585550878489878	0.0019996769258356873	0.3918216403555981	0.013237266066001025	0.37828628415325105	0.007715658502905234
12.0	0.35906367100564784	0.0020752529334308006	0.3386657170090103	0.0037806658653829	0.35321032409340997	0.0038202216152182543
13.0	0.34487749381039373	0.003678919414338774	0.34308449986914286	0.004765866381432344	0.3297129193006133	0.0002479051089396524
14.0	0.3424062841579337	6.663838187952313e-5	0.33065252131493106	0.00016759090023479146	0.3244138375959817	0.005810640756944867
15.0	0.39712306742822256	0.0024783716873192398	0.42821263668374887	0.0035220128285894685	0.32087722696392784	0.002230781476755618


==> code/SIMD/pids_3D_flux_shima_etal_turbo.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	5.0934900320023626e-8	2.3545985956964567e-11	6.822101770531525e-8	9.12238248362494e-11	7.204472900121155e-8	8.539729330057053e-11
4.0	5.072941838438191e-8	1.0948701197880425e-10	6.747312506898456e-8	3.6950769088429924e-10	7.4036524848234e-8	1.5122083211496762e-10
5.0	4.886710281028995e-8	7.593202239674002e-10	7.152669373831096e-8	1.3992448075953563e-9	7.535319867932916e-8	3.3487247068977365e-10
6.0	5.479662622824675e-8	9.94391255665688e-10	7.751808905563172e-8	3.121234360595625e-10	8.548183816365952e-8	2.210891019210942e-10
7.0	6.691900748448657e-8	2.4770197010077786e-10	1.0560393969975823e-7	6.305812041614255e-10	1.139840737382834e-7	5.721625656996596e-10
8.0	7.056244935337159e-8	3.178597760878002e-10	1.0174644084329021e-7	8.478992363847622e-10	1.0803339003740119e-7	3.571453616532997e-10
9.0	7.701657493101547e-8	2.969679066260199e-10	1.1822222305291117e-7	3.7599234384951607e-10	1.1781309829953092e-7	1.6545469366926335e-10
10.0	9.150825618246149e-8	1.9460533093761565e-10	1.2252689030099032e-7	2.094218130884631e-10	1.2700976984324182e-7	1.239517692053595e-10
11.0	7.689544169382535e-8	2.215020628577962e-10	1.2985055831922904e-7	1.355665247385318e-10	1.1242702693507243e-7	1.6684323399526104e-10
12.0	1.0053900411904002e-7	3.5411523873137893e-9	1.3254953627516476e-7	6.455811421218337e-11	1.3724625112119516e-7	9.126670238338156e-12
13.0	9.57755786732562e-8	5.418413620362808e-11	1.4663784777551483e-7	2.775630582651738e-9	1.3647834764643278e-7	5.6206759046233195e-11
14.0	1.0735808728538141e-7	3.478282426371991e-11	1.4545747351734324e-7	9.005944783428339e-11	1.4890485299188536e-7	3.0066831888754844e-11
15.0	1.1984541886942273e-7	7.396521393945205e-11	2.3528558889161673e-7	3.0688728777750086e-9	2.3367899025797053e-7	2.2974688893735546e-11


==> code/SIMD/pids_3D_flux_shima_etal_turbo_relative.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	0.6761001920444438	0.0018026710750740883	0.7098513026493293	0.0021491361900408674	0.7057205349006223	0.001155029207247031
4.0	0.5852655311349556	0.0018700578131651236	0.6040838075444613	0.006425618293465702	0.620189470755727	0.003499385016569465
5.0	0.4968226422666437	0.009998610450133198	0.5450370386145796	0.010722021231022963	0.5411153386910508	0.003780221811835093
6.0	0.48764109560689856	0.009536541750174547	0.5125975200259716	0.002929256351330206	0.5384218224308647	0.002727084307079969
7.0	0.521817397826948	0.015388121714796222	0.6112536985232708	0.01163375765535792	0.6264007480845437	0.010672859877723198
8.0	0.4957449037151726	0.002300445671263875	0.5238847717474938	0.0057456182310557866	0.5269695104006913	0.015909294093250634
9.0	0.4781223520012964	0.00223195970204496	0.546690960582924	0.0023434450641917582	0.533378560991109	0.0023708038876762345
10.0	0.5057167992632948	0.0038410394264529442	0.5190765464670603	0.0011439856850476693	0.5268529165326035	0.0057367038668279064
11.0	0.39993516217989195	0.004923897216361315	0.4972117740809602	0.005110912925272754	0.4280181321056342	0.005435986853936317
12.0	0.4750903628145637	0.01972749514401802	0.43572410981720494	0.005029555644714381	0.4577672309117436	0.005609692021720799
13.0	0.43149498017886373	0.0008484772292948655	0.4455742687297789	0.008438087500714864	0.41006375210172064	0.00041840500564857346
14.0	0.4504690080896505	0.00018328378528707445	0.38923311017078777	0.013322998660348393	0.41737647801898115	0.00010138868934040489
15.0	0.4564015916030503	0.0003024297873665205	0.6473855893204439	0.008453459484960749	0.6275412050815175	0.008888825720632196


==> code/ec_performance_fluxo/serialTests/results/results_Ranocha.dat <==
# polyDeg ,   meanPID ,    stdDevPID
  3 , 2.29013E-07 , 7.63862E-10 
  4 , 2.35769E-07 , 4.57899E-10 
  5 , 2.71405E-07 , 9.62240E-10 
  6 , 3.09076E-07 , 1.39821E-09 
  7 , 3.47442E-07 , 1.14082E-09 
  8 , 3.87228E-07 , 5.10509E-10 
  9 , 4.20028E-07 , 4.35093E-10 
 10 , 5.25708E-07 , 2.41502E-10 
 11 , 5.12023E-07 , 3.53650E-10 
 12 , 5.66691E-07 , 2.97296E-10 
 13 , 6.04068E-07 , 8.73977E-10 
 14 , 6.78290E-07 , 5.23185E-10 
 15 , 6.90632E-07 , 2.71052E-09 


==> code/ec_performance_fluxo/serialTests/results/results_Ranocha_Gauss.dat <==
# polyDeg ,   meanPID ,    stdDevPID
  3 , 6.82857E-07 , 1.03946E-09 
  4 , 6.91922E-07 , 1.29651E-09 
  5 , 7.26849E-07 , 8.13859E-10 
  6 , 7.57246E-07 , 1.92261E-09 
  7 , 7.90307E-07 , 5.38436E-10 
  8 , 8.35047E-07 , 1.40525E-09 
  9 , 8.79797E-07 , 4.39947E-10 
 10 , 1.00636E-06 , 1.69875E-09 
 11 , 1.01314E-06 , 5.58554E-09 
 12 , 1.07684E-06 , 3.25889E-09 
 13 , 1.14866E-06 , 2.34620E-08 
 14 , 1.21070E-06 , 2.85857E-09 
 15 , 1.24714E-06 , 3.63346E-08 


==> code/ec_performance_fluxo/serialTests/results/results_Ranocha_noN.dat <==
# polyDeg ,   meanPID ,    stdDevPID
  3 , 2.46427E-07 , 5.80321E-10 
  4 , 2.60109E-07 , 7.03804E-10 
  5 , 2.96428E-07 , 8.33358E-10 
  6 , 3.39050E-07 , 1.17643E-09 
  7 , 3.76750E-07 , 5.50782E-10 
  8 , 4.25366E-07 , 2.16680E-10 
  9 , 4.69906E-07 , 2.26307E-10 
 10 , 5.20663E-07 , 3.16053E-09 
 11 , 5.54988E-07 , 7.27822E-10 
 12 , 6.18119E-07 , 7.21423E-10 
 13 , 6.59499E-07 , 1.34271E-09 
 14 , 7.08127E-07 , 2.76930E-09 
 15 , 7.68727E-07 , 1.87034E-08 


==> code/ec_performance_fluxo/serialTests/results/results_Ranocha_noN_noFlux.dat <==
# polyDeg ,   meanPID ,    stdDevPID
  3 , 2.49831E-07 , 4.84246E-10 
  4 , 2.65602E-07 , 8.60257E-10 
  5 , 3.05350E-07 , 5.73995E-10 
  6 , 3.50332E-07 , 4.17012E-10 
  7 , 3.92574E-07 , 8.12826E-10 
  8 , 4.45916E-07 , 1.17350E-09 
  9 , 4.90922E-07 , 5.13868E-10 
 10 , 5.42647E-07 , 9.60729E-10 
 11 , 5.79979E-07 , 7.64756E-10 
 12 , 6.43956E-07 , 1.34559E-09 
 13 , 6.85107E-07 , 9.03847E-10 
 14 , 7.35375E-07 , 1.08751E-09 
 15 , 7.91930E-07 , 1.81415E-09 


==> code/ec_performance_fluxo/serialTests/results/results_Shima.dat <==
# polyDeg ,   meanPID ,    stdDevPID
  3 , 1.42068E-07 , 2.32724E-10 
  4 , 1.49133E-07 , 4.64041E-10 
  5 , 1.76363E-07 , 2.59702E-10 
  6 , 1.91436E-07 , 2.54311E-10 
  7 , 2.20961E-07 , 9.59519E-10 
  8 , 2.35808E-07 , 3.42375E-10 
  9 , 2.48881E-07 , 5.07011E-10 
 10 , 2.86506E-07 , 2.30163E-10 
 11 , 3.03134E-07 , 1.49928E-10 
 12 , 3.38205E-07 , 4.85700E-10 
 13 , 3.56819E-07 , 7.13541E-10 
 14 , 3.83431E-07 , 1.03870E-09 
 15 , 4.25517E-07 , 1.27991E-09 


==> code/inlining/pids_2D_flux_ranocha_notinlined_relative.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	0.8714202880582704	0.00284799131235834	0.5494342976057043	0.0037318527396806122	0.571593200656081	0.000920001623029534
4.0	0.8569702297570208	0.005882121554952343	0.5162154067282003	0.0006702656857830828	0.5073115647699113	0.05445790457937881
5.0	0.8469032707915167	0.004746372899396647	0.49120786690811813	0.004379210531261778	0.5002454477426769	0.00042232997998623353
6.0	0.844747574236413	0.0016410704740969337	0.5040530773317267	0.0034057429820631463	0.5123302949388385	0.0008944335543682013
7.0	0.870639008956385	0.006589878620327726	0.5110441447159498	0.0010642160767102963	0.5195856456785221	0.0007527179146350596
8.0	0.8533709762270559	0.0028745930496937183	0.4907902265122728	0.0005756166248678904	0.5001567194716557	0.0010787819032360539
9.0	0.8507084577621018	0.003225076068092316	0.48447340630960006	0.0010317645409006202	0.4915334084166284	0.0009262411093104296
10.0	0.8478635008451137	0.00267910045056775	0.47314336128590895	0.00013709402152825356	0.4825781991530608	0.00012001664671352848
11.0	0.8439931351431404	0.004083656611413152	0.4710564407162689	0.00022375017822833334	0.47835810002003265	0.0005043706417662795
12.0	0.8409863661115443	0.0015355427636063064	0.4678608365483541	0.0001464238478343573	0.47036943106583007	0.002092510122379964
13.0	0.8424998331666199	0.0029756542407404253	0.46321991646281224	0.0009877620009225614	0.4697047867959983	0.004069752329084458
14.0	0.8406749510392896	0.0018260999625568633	0.4598549010145543	0.004450967018702663	0.46491796479748454	0.0011210306237860181
15.0	0.8386855433849713	0.0032782023949193633	0.4572734688265444	0.00021527254398085526	0.4621129618756244	0.0013091473349358992


==> code/inlining/pids_2D_flux_shima_etal_notinlined_relative.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	0.6621130140363947	0.003673415538085058	0.408789932374475	0.0023431771258869576	0.44777079637222306	0.0020875927182539187
4.0	0.6374997310628817	0.0010911686030844034	0.37999510150928806	0.0016073442173282718	0.4034795220730118	0.0018500239454481945
5.0	0.6181138112677163	0.004574999986376908	0.3658170873236611	0.006831883346870357	0.38663299181553606	0.010632382475554297
6.0	0.606393585551184	0.0008667994112825919	0.3409810539525865	0.0014714103725787595	0.36459223079706665	0.0036234953539421473
7.0	0.6006534558131629	0.011218975079391683	0.34935900132955966	0.00245097080916408	0.3639119675641781	0.001930939693758577
8.0	0.5843062714529699	0.0009370912725602849	0.3583421747111354	0.0007023372448351712	0.37023953037342927	0.0007118693209225621
9.0	0.6020043236294822	0.002145574551792198	0.36412418330151436	0.004346035892650845	0.3753311455415149	0.0005077604502896594
10.0	0.633374738355921	0.0012677832461053117	0.3624814186846842	0.002407664020031776	0.37347266145395824	0.0002855840910481376
11.0	0.6235030252470398	0.0056723288852268475	0.36638066155376076	0.0017685382419020976	0.37472835077321787	0.001403408331748175
12.0	0.617679377047761	0.0005062562252483105	0.3656687619022767	0.0005232104147588301	0.37418977312764545	0.0002479300837309897
13.0	0.6130097510398845	0.003016818902905162	0.36652435355856644	0.001385354683040837	0.3763351921608371	0.0003976246822932997
14.0	0.6048856447323497	0.0005099269287269976	0.36435147195415146	0.0007085740618646238	0.3755101101549906	0.0015305612863416695
15.0	0.5945765741512173	0.0027117298691799524	0.3653856879088416	0.0004592958391623212	0.3764012376968388	0.003885551010091906


==> code/inlining/pids_3D_flux_ranocha_notinlined_relative.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	0.8603170213543083	0.001022052006135804	0.6028966823184704	0.0002559213807585266	0.612292863613829	0.0011440188645288915
4.0	0.8441061310266061	0.0014594184815492092	0.5672118709633484	0.0010666087718619983	0.5789668353012665	0.0011936763453179043
5.0	0.8324720542158267	0.0036561271432096368	0.5444215241175736	0.0022207344130477256	0.55522357662107	0.0020999822371859183
6.0	0.8084506747070508	0.005272452709460121	0.5304646464758759	0.0010288181523341188	0.5317330798566262	0.0015696387086311437
7.0	0.8150279716483374	0.018377402728566326	0.5392997919418541	0.002326097360252362	0.545798555425527	0.009066868183606084
8.0	0.8259287966021872	0.004830230539643531	0.5197795098755777	0.0011956050416609934	0.526964769073235	0.0018804762794692948
9.0	0.8319759664739037	0.0017181999949699258	0.5166494684352462	0.0004241283677942024	0.5259339336737838	0.003231766557939848
10.0	0.8254006708204895	0.0023945287363610385	0.5052811572117613	0.003962729028678205	0.5099222611337864	0.0017188200028911476
11.0	0.818920829130995	0.0045276345119034085	0.5067937467097932	0.00042267269685139394	0.5133750414127866	0.0005222091502289395
12.0	0.83424407287713	0.004827204283839479	0.5358690138461338	0.005986091090954595	0.5214945355161134	0.005640088187649108
13.0	0.8231152559669075	0.0002894598454979299	0.5104457013173834	0.00043651727187899483	0.5160849877579988	0.0003696448574113853
14.0	0.8161658051449112	0.0017412353982193328	0.5020167907410155	6.632408482784273e-5	0.5220059517004491	0.009349503600927405
15.0	0.818035514646287	0.0014408503342441673	0.5089591831242225	0.00418551861416823	0.501675548936848	0.0034923286167194106


==> code/inlining/pids_3D_flux_shima_etal_notinlined_relative.dat <==
# Polydeg	TreeMesh-mean	std	StructuredMesh-mean	std	P4estMesh-mean	std
3.0	0.7098347031445295	0.0019484532440738522	0.5175980531997414	0.001463166550972036	0.5313222649112258	0.0008433405026969734
4.0	0.682767629488845	0.006458175050754416	0.4881705067930732	0.004454356274176971	0.5072052201367301	0.0030160508150840347
5.0	0.6616085954283875	0.008513972909226203	0.473442271172484	0.001324593951501089	0.4554742830606128	0.003090447849481425
6.0	0.6470510763092279	0.0072122485406522704	0.4280556091767876	0.0018904491941017544	0.46617835468830193	0.008306942043849951
7.0	0.6097675984303801	0.021923380612316943	0.4541590037674089	0.008279700476960543	0.45991608244908805	0.010775804661762972
8.0	0.6258319661812666	0.003272889966926135	0.4540269632801801	0.0033393695421470864	0.47269469951938203	0.014240924375778152
9.0	0.6351134738244715	0.00381192790210606	0.4525230173955599	0.0013171348195571474	0.4608411535957538	0.0019919048314033503
10.0	0.6466751848959138	0.005087600018289529	0.44833688809784034	0.0006291102308631504	0.45513558127020454	0.004949146102256056
11.0	0.6457042041855607	0.00773704551685538	0.4510514369300777	0.0069820373037806594	0.44769963819381703	0.00664914610857596
12.0	0.6494216768715144	0.014282553444655658	0.47102062905557707	0.005438306800912438	0.46542033969486246	0.005710566536361531
13.0	0.6373902947749612	0.001201051505342307	0.4623415498886026	0.0003002499569611319	0.46302797561682413	0.0057644385252960395
14.0	0.6387654596029804	0.0016305747863280718	0.4927843046942062	0.016864715102128464	0.4684809071500998	9.683834639294027e-5
15.0	0.6552079229520035	0.004252431556736114	0.45602012966744254	0.00040690784063041817	0.46176102522317064	0.00654535704770746


==> code/overintegration/overintegration_2D_flux_ranocha.dat <==
# Polydeg	FluxDifferencing-mean	std	polydeg+1-mean	std	polydeg+2-mean	std	3*polydeg÷2-mean	std	2*polydeg-mean	std
3.0	1.02843953e-6	1.8694184486959133e-8	5.03092674742268e-7	3.629872506235329e-9	7.213063702898551e-7	6.3670594761527196e-9	4.974553567010309e-7	3.6820165314604743e-9	9.936417125000002e-7	2.2098047211493594e-8
4.0	2.202359577777778e-6	2.951015303153814e-8	7.77552112605042e-7	6.43949599028476e-9	1.0536057599999999e-6	2.931835737947034e-8	1.0535051900000004e-6	2.9701292475940742e-8	2.0394508777777775e-6	4.0750508296366936e-8
5.0	3.5711209250000004e-6	3.988975181045033e-8	1.1292691400000004e-6	3.119641792433116e-8	1.5499843800000003e-6	3.581596412696766e-8	1.48217864e-6	3.684271366641483e-8	3.817056425e-6	6.254806118370224e-8
6.0	5.905674283333334e-6	5.01955480392171e-8	1.5855732e-6	4.385313821761396e-8	2.3224546222222226e-6	4.20637715492201e-8	2.9047818666666664e-6	5.6062287623999363e-8	5.6410676333333344e-6	9.251795140871589e-8
7.0	9.4982348e-6	2.2749460707582688e-7	2.3071111444444446e-6	5.240855599023532e-8	2.9947680555555557e-6	5.666135308051596e-8	4.0854933e-6	7.356997522178034e-8	8.037962075000001e-6	1.365150620963207e-7
8.0	1.3010432800000002e-5	2.07699539705892e-7	3.1971550625e-6	6.490737475559585e-8	4.208866042857143e-6	8.791772400271487e-8	6.0733071600000005e-6	1.0451380221874919e-7	1.1562344100000001e-5	3.436688596944774e-7
9.0	1.8046411900000002e-5	2.465859097748287e-7	4.513068000000001e-6	8.098307229117787e-8	5.3440482e-6	9.572173788111774e-8	7.49196765e-6	1.4630692148700627e-7	1.5970921e-5	4.5242967787308353e-7
10.0	2.41327592e-5	2.964420476317764e-7	5.6799134666666666e-6	1.6601518215193936e-7	6.7872425000000004e-6	1.3197595627633657e-7	1.0711319e-5	3.5507819489719327e-7	2.0749181000000003e-5	4.992356398149137e-7
11.0	3.08461985e-5	3.172562050578598e-7	7.005423040000001e-6	1.1473078697763059e-7	8.0413445e-6	1.4229104862570208e-7	1.2850282300000002e-5	3.674289291938114e-7	2.72106355e-5	5.256277961616565e-7
12.0	4.03088116e-5	3.5367654094525623e-7	8.462580200000001e-6	1.648774493129848e-7	9.8670193e-6	3.720445299164256e-7	1.7206722600000002e-5	4.975781874786168e-7	3.29295761e-5	5.966602468355048e-7
13.0	5.0438288e-5	3.9475104065019194e-7	9.9844948e-6	3.2973167071184876e-7	1.1487237e-5	3.5489103510187405e-7	1.9483229400000003e-5	4.7115812544575476e-7	4.0259410000000004e-5	5.80493777229817e-7
14.0	6.36763062e-5	4.2884895217773164e-7	1.1791594e-5	3.854999623684789e-7	1.38425976e-5	4.032785764645372e-7	2.4630734900000002e-5	4.773469520519151e-7	4.96967896e-5	6.564620809903782e-7
15.0	7.679878470000001e-5	4.71372855797646e-7	1.4116887900000001e-5	3.6481877008603975e-7	1.56698857e-5	4.541767914494303e-7	2.7808657200000003e-5	5.160150849005721e-7	6.03949087e-5	6.609764645983889e-7


==> code/overintegration/overintegration_2D_flux_shima_etal.dat <==
# Polydeg	FluxDifferencing-mean	std	polydeg+1-mean	std	polydeg+2-mean	std	3*polydeg÷2-mean	std	2*polydeg-mean	std
3.0	4.4176476313131306e-7	2.1892518558184904e-9	4.920207425641025e-7	3.75187794001464e-9	7.223046579710143e-7	5.759093529458773e-9	4.931330701030928e-7	4.446038733795939e-9	1.0105850399999998e-6	3.464724576878133e-8
4.0	8.776835166666667e-7	6.050105261653713e-9	8.10039396e-7	7.442583384815248e-9	1.0741654900000002e-6	2.7728370783631195e-8	1.06216598e-6	2.8439395502739794e-8	2.1638844222222222e-6	5.1572166153076866e-8
5.0	1.53215369e-6	2.194531736109797e-8	1.13407405e-6	3.0400460693853645e-8	1.5059069300000002e-6	3.741744755476049e-8	1.47354035e-6	4.26171064322012e-8	3.840917175e-6	6.304180932715765e-8
6.0	2.4445905777777777e-6	3.4585210525926584e-8	1.55506077e-6	4.226556006684257e-8	2.3233857555555555e-6	5.078647594604636e-8	2.9042679333333336e-6	5.635811412764169e-8	5.796414933333333e-6	1.0896252417509178e-7
7.0	3.6446783875000002e-6	3.389680622949011e-8	2.290501955555556e-6	5.3655035371617065e-8	3.1048390000000003e-6	4.9371752377936586e-8	4.060107557142857e-6	7.233998424402452e-8	8.050272775000002e-6	1.3649224048721854e-7
8.0	5.201468916666668e-6	5.2908647551883335e-8	3.1880333000000003e-6	6.196945515189064e-8	4.306814042857144e-6	7.671006341171936e-8	6.01934525e-6	9.169776056171367e-8	1.15869389e-5	3.4240301334705705e-7
9.0	7.21731475e-6	7.998812063288985e-8	4.520463428571429e-6	6.713429480820333e-8	5.3605951833333345e-6	9.263459090359415e-8	7.4786218250000006e-6	1.3394925953633493e-7	1.59862038e-5	4.0285376128423834e-7
10.0	1.0087839700000002e-5	2.029918505089486e-7	5.6629612e-6	9.478936946558425e-8	6.752631680000002e-6	1.1259609258044456e-7	1.11921822e-5	3.255329162636509e-7	2.1100396900000002e-5	4.0262218397983646e-7
11.0	1.2539041e-5	2.452862488061354e-7	7.2293393e-6	1.2088768667978175e-7	8.152872933333334e-6	1.4667860892268434e-7	1.3156909900000002e-5	3.611204801477039e-7	2.60942486e-5	4.246800514653959e-7
12.0	1.60249258e-5	2.600921299962162e-7	8.404755666666666e-6	1.6270346321734064e-7	9.8488105e-6	3.178526762859363e-7	1.74514732e-5	5.574228700971737e-7	3.29582109e-5	5.461549708154313e-7
13.0	2.0009364600000003e-5	2.545578858306375e-7	1.01306277e-5	3.689506567976607e-7	1.1591352800000002e-5	3.3353259050811386e-7	1.9422034e-5	5.078674185015983e-7	4.06513571e-5	5.825587581096478e-7
14.0	2.46345277e-5	2.617116117589798e-7	1.19558292e-5	3.4451470021644435e-7	1.3886579200000001e-5	3.7426809186439976e-7	2.46898347e-5	4.1993843192135973e-7	4.97307469e-5	5.555908287195585e-7
15.0	2.98688912e-5	3.2027229539390336e-7	1.43428496e-5	4.7080324908583084e-7	1.5957897100000002e-5	4.766213794045758e-7	2.78418189e-5	4.55231700008753e-7	5.947337200000001e-5	5.755821926554455e-7


==> code/overintegration/overintegration_3D_flux_ranocha.dat <==
# Polydeg	FluxDifferencing-mean	std	polydeg+1-mean	std	polydeg+2-mean	std	3*polydeg÷2-mean	std	2*polydeg-mean	std
3.0	6.428537759999999e-6	3.896557289260494e-7	4.719706900000001e-6	3.3219864291964577e-7	8.656956233333333e-6	1.8598374093124127e-7	4.620467671428572e-6	7.554051725359181e-8	1.7124097600000002e-5	3.7597393462072806e-7
4.0	1.6608000100000003e-5	2.5960780789757103e-7	9.269093600000001e-6	2.1142554545447584e-7	1.81081769e-5	4.870696936733382e-7	1.75180931e-5	4.7176254855871306e-7	4.51793883e-5	6.463449247106997e-7
5.0	3.4742924e-5	3.0900297685939986e-7	1.85702414e-5	3.9268209692952e-7	3.09508782e-5	5.362284474545771e-7	3.1622554400000005e-5	5.640426406316149e-7	8.34707823e-5	1.2972761399351466e-6
6.0	6.622117320000001e-5	2.035771360714427e-6	3.36389197e-5	1.903045794452012e-6	4.51422457e-5	1.4364436004080445e-6	6.33005295e-5	1.4100587973949744e-6	0.00018931576240000002	1.7139311572368989e-6
7.0	0.00011606598820000001	2.0077059115227695e-6	5.27878556e-5	2.412362743318089e-6	7.33750624e-5	1.0196197288918034e-6	0.00010207572640000001	1.2622395991346502e-6	0.0002793562048	1.3164928032416505e-6
8.0	0.0001906775622	2.789562296653698e-6	7.679043600000001e-5	7.687750362815124e-7	9.474426170000001e-5	3.2391541228778057e-6	0.00016987213810000003	1.1144747048790167e-6	0.0005258797122086808	1.628365776747692e-6
9.0	0.000292345905	3.140008211475221e-6	0.0001105952549	2.605372359229869e-6	0.0001533211736	1.2080831227801314e-6	0.00026324150660000006	1.7563888393894883e-6	0.0007106532496747146	2.266598795048904e-6
10.0	0.0004289542017	3.5334372018281344e-6	0.0001394065947	3.0694959518415643e-6	0.0001829599192	1.2578164330653696e-6	0.0004265817865	1.8826916987975014e-6	0.0009639209436149313	1.6457869613970736e-5
11.0	0.0006078741763411951	4.1689844922029e-6	0.0001929281171	3.3659581059164524e-6	0.00027753605550000004	4.8648370119393546e-6	0.0005624624840480275	2.259919180862104e-6	0.001373168254956716	8.912538078338183e-6
12.0	0.0008437811905084746	4.967529690392508e-6	0.00028912795710000003	1.8619374078498622e-6	0.000322661381	1.8858444861604043e-6	0.0009029718597650515	2.6914956582343244e-5	0.002291441084572491	2.8933487850099072e-5
13.0	0.0011521084706290472	5.679528552657027e-6	0.0003107293526	2.072896013663393e-6	0.0004935915271138783	2.281931588776074e-6	0.0008218736913043478	3.066994666883974e-6	0.002377481474830591	2.4941905691002888e-5
14.0	0.001499757904905206	6.4392943730086365e-6	0.00049050828	2.4306069929619275e-6	0.0005372692486865149	2.4671513659270377e-6	0.0012206518441074093	8.425943813265446e-6	0.004010517633631194	4.3116519188170516e-5
15.0	0.0020337068788743883	7.456981995871426e-6	0.0006283620836526182	2.539313332590899e-6	0.0007660706215207589	3.098980879509889e-6	0.001810349118338846	2.4929327819474872e-5	0.0051935510577731095	3.6651626698016404e-5


==> code/overintegration/overintegration_3D_flux_shima_etal.dat <==
# Polydeg	FluxDifferencing-mean	std	polydeg+1-mean	std	polydeg+2-mean	std	3*polydeg÷2-mean	std	2*polydeg-mean	std
3.0	3.12958805e-6	5.065926212975721e-8	4.616356885714286e-6	8.09607826167023e-8	8.393353733333336e-6	2.2952754767134308e-7	4.947560214285713e-6	7.87454702938654e-8	1.6646924500000002e-5	4.036347885205144e-7
4.0	7.784211025e-6	8.85700296500718e-8	1.0045744500000001e-5	3.013216037569146e-7	1.7485563600000003e-5	4.356044934140467e-7	1.76123e-5	3.683643077529672e-7	4.4858563600000006e-5	5.33226012262207e-7
5.0	1.63946326e-5	2.2467344176111088e-7	1.856822e-5	4.3143586810884087e-7	3.1119101600000004e-5	5.310693901432794e-7	3.0847288100000004e-5	6.067952899873112e-7	8.336423080000001e-5	1.2225186316420013e-6
6.0	3.07480817e-5	4.1209616274583897e-7	3.35738447e-5	5.480311675424763e-7	4.48898698e-5	1.4550749570249006e-6	6.44965254e-5	2.2390193795796083e-6	0.00018659977910000003	1.722362927581937e-6
7.0	5.2933748e-5	4.2804055131185503e-7	5.12191467e-5	8.577054643905882e-7	7.65948275e-5	9.623336056381924e-7	0.0001016661635	1.814131239018553e-6	0.0002776901924	1.2985448919717355e-6
8.0	9.060034910000001e-5	5.27256579834987e-7	7.63452994e-5	7.984179989765694e-7	9.594289560000002e-5	2.8769804585635503e-6	0.0001696575482	1.199674695329622e-6	0.0005246914153419396	2.2327222776005803e-6
9.0	0.00013434069740000002	6.302361317723852e-7	0.00011115561380000002	1.1798009291710223e-6	0.0001531128485	1.0422690394628501e-6	0.0002622190158	1.3912507584967067e-6	0.0007072147063057876	2.275595667675822e-6
10.0	0.00020085702540000003	7.861421727056823e-7	0.00013957879250000002	9.965335105993803e-7	0.00018224281460000002	1.1093645165543648e-6	0.0004240002179	2.214494324314569e-5	0.0009424225373248897	1.724499106672036e-5
11.0	0.000307345143	1.4866886463090067e-6	0.00019195207010000003	1.3854667002796382e-6	0.00027850941960000006	4.256336506454989e-6	0.000559968385886913	2.222889313967685e-6	0.001366723808162132	6.936902270532919e-6
12.0	0.0003974432878	9.52370189720881e-7	0.00028894378000000003	2.1461030559208157e-6	0.00032309555570000004	1.7790867080187452e-6	0.0009046083064071967	2.7467988116398623e-5	0.002291353712029726	3.26801993274165e-5
13.0	0.0005374073894485971	1.2672767195675911e-6	0.0003081268107	1.9782118837705984e-6	0.0004998166656834826	3.2365786860978967e-6	0.0008168466773173573	3.2497695266359112e-6	0.0023405998900000004	2.389969723890423e-5
14.0	0.0007058774123667378	9.861019562188213e-7	0.0004890939285	2.403733889649388e-6	0.0005326995654393396	2.4326879454735755e-6	0.0012189025468750002	1.677129299236816e-5	0.004023900124694377	4.9157805643675806e-5
15.0	0.0009195167646188009	3.3020288307565877e-6	0.0006438432366972478	2.5234396916469095e-6	0.000764310413803824	9.132174213995245e-6	0.0017911158289139124	1.802384330254716e-5	0.005198052386961093	5.0334541212943144e-5


==> code/precompute_logs/precomputed_2D_flux_ranocha_random_relative.dat <==
# Polydeg Precomputed logarithms/primitive-variables-mean std
3.0	0.4107522620927688	0.007603976653560245
4.0	0.38436254435404127	0.010531898345392154
5.0	0.37832550758911726	0.0082342694470446
6.0	0.364472404633736	0.011455863997087413
7.0	0.34803054625173374	0.008598842749890881
8.0	0.34688212862946793	0.007391554816126022
9.0	0.33465180266148953	0.010649734093194137
10.0	0.3263990893064024	0.00862282766152892
11.0	0.3178104334012507	0.006201087052037537
12.0	0.3133224390699781	0.0059671190147919445
13.0	0.31187208650479603	0.004652965359432047
14.0	0.3062213485063273	0.004239766471306387
15.0	0.3111378843104281	0.003709178946195607


==> code/precompute_logs/precomputed_2D_flux_ranocha_sine_relative.dat <==
# Polydeg Precomputed logarithms/primitive-variables-mean std
3.0	0.6822770394240433	0.01655181284091479
4.0	0.759752122069925	0.0205461435552334
5.0	0.5477202867164764	0.009831774423062614
6.0	0.5891825059473565	0.011458671289036371
7.0	0.4576553971343626	0.011078368459775457
8.0	0.5379977918964503	0.02273225387473783
9.0	0.4332227120988509	0.014655143649237076
10.0	0.4829465183467549	0.032229608887626174
11.0	0.44213342829605135	0.009655624099086138
12.0	0.4576645261747033	0.00867621152573565
13.0	0.4264685405135042	0.007180959438601509
14.0	0.45930032788485475	0.015303467734199215
15.0	0.43210268912819433	0.005403069174139921


==> code/precompute_logs/precomputed_2D_flux_ranocha_vortex_relative.dat <==
# Polydeg Precomputed logarithms/primitive-variables-mean std
3.0	1.0627525008181948	0.022540726285522988
4.0	0.9532053785281839	0.025126725571934908
5.0	0.9914353955974199	0.021351743685173917
6.0	0.9920246147233731	0.016958251885121397
7.0	0.9036266934866868	0.018464155450670202
8.0	0.9644366090922963	0.03126344284490538
9.0	0.9374728257588787	0.027838470008211724
10.0	0.9403460003757014	0.026984610085155465
11.0	0.9671511961202957	0.020022436651659113
12.0	0.9420541366439644	0.016456152720616967
13.0	0.9544250405403266	0.016201533746235283
14.0	0.9343743455625921	0.01255161055009693
15.0	0.9235290006561564	0.01105979307995162


==> code/precompute_logs/precomputed_3D_flux_ranocha_random_relative.dat <==
# Polydeg Precomputed logarithms/primitive-variables-mean std
3.0	0.4120432908570439	0.012263864029031695
4.0	0.3817348658266084	0.012772315422469753
5.0	0.34382953040890996	0.006451328531302501
6.0	0.33040876714958345	0.004504907630106294
7.0	0.32819539691068667	0.002952836797944997
8.0	0.3232670294305618	0.00707225914943688
9.0	0.3292483043690242	0.015411455364180366
10.0	0.32605501071835896	0.01754523076116615
11.0	0.3314152078238781	0.019741979049380312
12.0	0.3353063310080789	0.016380753450049256
13.0	0.3413309414421667	0.0021115688489530405
14.0	0.3383507304884408	0.007102674640569885
15.0	0.33926738230285564	0.0008549502404432965


==> code/precompute_logs/precomputed_3D_flux_ranocha_sine_relative.dat <==
# Polydeg Precomputed logarithms/primitive-variables-mean std
3.0	0.759029923210637	0.05632824447495713
4.0	0.9309315296372305	0.08346471195042919
5.0	0.6717693731733935	0.014984626433548157
6.0	0.7387554556708565	0.011871164203489304
7.0	0.5632339863670647	0.00586110484558946
8.0	0.6562754920462626	0.03304626284635102
9.0	0.5510741852367684	0.030416877430328608
10.0	0.5792019712849629	0.031129893100645095
11.0	0.5637420515295886	0.02763713366778809
12.0	0.6087786836685765	0.003777059677506107
13.0	0.6001129212001937	0.00231811093713059
14.0	0.6296496100187248	0.0026901026144807703
15.0	0.6012729824774536	0.0017138801947290192


==> code/precompute_logs/precomputed_3D_flux_ranocha_vortex_relative.dat <==
# Polydeg Precomputed logarithms/primitive-variables-mean std
3.0	0.9802543450295587	0.018376739962495035
4.0	0.9460417748851434	0.03302038992443485
5.0	0.9580951083480029	0.019965964021756155
6.0	0.9501301949355411	0.05605636153287638
7.0	0.9224925761133936	0.008504511446903553
8.0	0.925273253015892	0.011345393655557484
9.0	0.9259454879493042	0.014717604277092226
10.0	0.9360415104243743	0.011519125253382823
11.0	0.9275535191208084	0.003922095692145261
12.0	0.8937851673774952	0.010926249418651373
13.0	0.9366669211293657	0.012199581854661589
14.0	0.9360948691925853	0.011263062309016013
15.0	0.9804967607822496	0.014820356563383838


==> code/primitive_variables/primitive_2D_flux_ranocha.dat <==
# Polydeg	Conservative-variables-mean	std	Primitive-variables-mean	std
3.0	1.0274329699999999e-6	1.965611579809009e-8	9.70841705263158e-7	1.6486112146616363e-8
4.0	2.1824570999999997e-6	2.920004928418457e-8	2.071096166666667e-6	4.102339646419121e-8
5.0	3.5675637875000006e-6	3.764132894415143e-8	3.2292818625000004e-6	5.509485410987612e-8
6.0	5.9178807e-6	5.252147868860813e-8	5.393298683333334e-6	6.833443678387365e-8
7.0	9.3970487e-6	2.2582616029543032e-7	8.720467800000002e-6	1.5004043558229336e-7
8.0	1.3047462000000001e-5	2.200937856538625e-7	1.1914034000000001e-5	2.611818853629098e-7
9.0	1.8064456e-5	2.537098601420791e-7	1.66442308e-5	3.626637801505732e-7
10.0	2.40932837e-5	2.866027085105138e-7	2.22134813e-5	4.19794702217061e-7
11.0	3.0886066700000004e-5	2.9690146631362384e-7	2.8199475900000003e-5	4.021889961424254e-7
12.0	4.03605148e-5	3.845671636675409e-7	3.690288040000001e-5	5.405009363748246e-7
13.0	5.0261961600000004e-5	3.7412180481485406e-7	4.636715540000001e-5	4.840057499735315e-7
14.0	6.22816452e-5	3.9855128004968565e-7	5.75109434e-5	5.605746827978761e-7
15.0	7.664194620000001e-5	4.5509435372528996e-7	7.058124920000001e-5	5.423281459422405e-7


==> code/primitive_variables/primitive_2D_flux_ranocha_relative.dat <==
# Polydeg Primitive/conservative-variables-mean std
3.0	0.9449197501060902	0.02417165389889193
4.0	0.9489745143978625	0.0226832594147938
5.0	0.9051784508562203	0.018157841625760278
6.0	0.9113564393640672	0.01409811840450202
7.0	0.9280007030292396	0.027427860141860196
8.0	0.913130385051131	0.0252581873350261
9.0	0.9213801290224295	0.02388527619580358
10.0	0.9219781569251185	0.02058811979422584
11.0	0.9130160914921549	0.015703310366074936
12.0	0.9143312612058161	0.01597624273406334
13.0	0.922509864796045	0.011827139322747912
14.0	0.9234011596084171	0.010766981733561594
15.0	0.9209219324339131	0.008942853174943326


==> code/primitive_variables/primitive_2D_flux_shima_etal.dat <==
# Polydeg	Conservative-variables-mean	std	Primitive-variables-mean	std
3.0	4.420493681818182e-7	2.360781395178613e-9	4.2599326169154236e-7	3.611680269726468e-9
4.0	8.829307410714286e-7	7.536535974616003e-9	8.17908325263158e-7	7.286183589050951e-9
5.0	1.5283162500000001e-6	2.404996663255487e-8	1.33986936e-6	3.1904701850831004e-8
6.0	2.4770805111111113e-6	3.282295057834106e-8	2.1633399555555557e-6	4.147379557351432e-8
7.0	3.6438095625000005e-6	3.603843455427284e-8	3.0067431666666666e-6	4.9680778622037334e-8
8.0	5.24652585e-6	5.1268860765221756e-8	4.282595342857143e-6	6.160339318935927e-8
9.0	7.411242825000001e-6	7.87402095935111e-8	5.834711216666667e-6	9.205341801323153e-8
10.0	9.646633400000002e-6	1.96944577282778e-7	7.6909543e-6	1.0878368403856023e-7
11.0	1.2698677100000001e-5	2.408344675491155e-7	9.990537200000001e-6	3.5486764761089746e-7
12.0	1.6003195e-5	2.3528716025269627e-7	1.2701290800000002e-5	3.689181856430092e-7
13.0	1.99832173e-5	2.7913014857713685e-7	1.61270153e-5	3.886418908427677e-7
14.0	2.4643876100000002e-5	2.7003213528059666e-7	1.93841967e-5	3.788490866719323e-7
15.0	2.98960666e-5	3.114942503983712e-7	2.35430899e-5	4.0300566841530593e-7


==> code/primitive_variables/primitive_2D_flux_shima_etal_relative.dat <==
# Polydeg Primitive/conservative-variables-mean std
3.0	0.9636780241168179	0.009656139555399275
4.0	0.9263561536781849	0.01142908142893183
5.0	0.8766964036402805	0.0250224482474849
6.0	0.8733426087088202	0.020353087945522295
7.0	0.8251647390166446	0.015890193881996643
8.0	0.8162726088268759	0.014194879920707986
9.0	0.787278376169879	0.014974600585112194
10.0	0.7972682262394255	0.01980167075466647
11.0	0.7867384233275764	0.03167910014580829
12.0	0.7936721885848421	0.025837874970401485
13.0	0.807027970415955	0.022479229131610882
14.0	0.7865725595008976	0.017624153310925334
15.0	0.7874979078351397	0.015781019251945447


==> code/primitive_variables/primitive_3D_flux_ranocha.dat <==
# Polydeg	Conservative-variables-mean	std	Primitive-variables-mean	std
3.0	6.44817396e-6	6.963521049133416e-8	5.555385250000001e-6	6.4132776616321e-8
4.0	1.65631338e-5	3.2696405191807354e-7	1.4254787800000002e-5	3.454390513317486e-7
5.0	3.47408724e-5	3.208222455029591e-7	2.9592623e-5	3.947619994054867e-7
6.0	6.676301149999999e-5	4.837560659680518e-7	5.723516700000001e-5	5.801244152289355e-7
7.0	0.0001163417026	5.480721038844667e-7	0.0001002745278	6.284803621305269e-7
8.0	0.00019022225450000002	7.559938449479005e-7	0.0001642703576	8.1433160930866e-7
9.0	0.0002938152324	7.962056416106415e-7	0.00025403212280000005	8.773258608902273e-7
10.0	0.0004279431184	8.646668507915207e-7	0.00037564760080000003	9.684179394093736e-7
11.0	0.0006105485050951505	9.493311951470835e-7	0.0005278651296768708	1.02163068560262e-6
12.0	0.000848324874893472	1.4492655420414705e-6	0.0007654304154485306	2.2640225166793126e-6
13.0	0.0011430644202432868	1.2295047510518899e-6	0.0009843919982202888	2.0126997266538458e-6
14.0	0.0014962138594594597	2.0744758122312007e-6	0.0012667334707230143	2.13021385813578e-6
15.0	0.0019586136070726917	1.7454557638436052e-6	0.0016085510242248061	2.3293527011163653e-6


==> code/primitive_variables/primitive_3D_flux_ranocha_relative.dat <==
# Polydeg Primitive/conservative-variables-mean std
3.0	0.8615439478621015	0.013619285419977584
4.0	0.8606334991992881	0.02689991067958831
5.0	0.8518100138440968	0.013820139697889089
6.0	0.857288575126663	0.010681318189173202
7.0	0.8618966850155071	0.006757797198504637
8.0	0.8635706586055628	0.005486852445700076
9.0	0.8645982059029559	0.0037954626983050573
10.0	0.8777979704510188	0.0028751811365893597
11.0	0.8645752553183403	0.0021464178272498527
12.0	0.9022845352078697	0.0030819867160916292
13.0	0.8611868069612152	0.0019895838614846515
14.0	0.8466259436873882	0.0018452394074981676
15.0	0.8212702180849837	0.00139644769523931


==> code/primitive_variables/primitive_3D_flux_shima_etal.dat <==
# Polydeg	Conservative-variables-mean	std	Primitive-variables-mean	std
3.0	3.1757970625e-6	3.259951639066881e-8	2.6835169111111115e-6	4.258410745479483e-8
4.0	7.937985975e-6	7.520528492424871e-8	6.44917926e-6	8.502636415908075e-8
5.0	1.64207762e-5	2.6091428389399076e-7	1.34083658e-5	3.625206398424663e-7
6.0	3.09720966e-5	3.0496208921114383e-7	2.52734855e-5	4.780834941435306e-7
7.0	5.2893566099999996e-5	4.3637204090844164e-7	4.27228203e-5	5.295804034783433e-7
8.0	8.65201239e-5	5.230506762731359e-7	6.87715612e-5	6.150989441753843e-7
9.0	0.00013365543	1.4111661375212944e-6	0.00010818375830000001	8.167438225834848e-7
10.0	0.0002011771546	7.852685233499537e-7	0.00016433968690000001	1.0088421263567365e-6
11.0	0.000288581165	8.946975987194308e-7	0.0002339958038	9.819560425357681e-7
12.0	0.0003936612669	1.0784501148080068e-6	0.0003183486091	3.6970444978521828e-6
13.0	0.0005450104058894627	1.3154145158171447e-6	0.0004300268273	2.6660807998982154e-5
14.0	0.0007063370864056939	1.363586074551046e-6	0.0005870617244982782	1.8504195223771127e-5
15.0	0.0009198131316179194	1.1522065042529565e-6	0.0007791378872795971	2.672204318436931e-5


==> code/primitive_variables/primitive_3D_flux_shima_etal_relative.dat <==
# Polydeg Primitive/conservative-variables-mean std
3.0	0.8449900476318963	0.01596981480812135
4.0	0.8124452827595227	0.013190119318483823
5.0	0.8165488425571502	0.025607147540448055
6.0	0.8160082227045619	0.017401860593273644
7.0	0.8077129876104157	0.012026967828394335
8.0	0.7948620286245336	0.008580971022109682
9.0	0.8094228442495752	0.010506073355642015
10.0	0.8168904030219344	0.00594259978832721
11.0	0.81084918968984	0.004230613788983691
12.0	0.8086866447566168	0.009649206543552145
13.0	0.7890249849416943	0.04895503367564109
14.0	0.8311353542055012	0.02624648967630202
15.0	0.8470610610973999	0.02907097074372502

